The spatially resolved Kennicutt-Schmidt relation in the HI dominated regions of spiral and dwarf irregular galaxies

We study the Kennicutt-Schmidt relation between average star formation rate and average cold gas surface density in the Hi dominated ISM of nearby spiral and dwarf irregular galaxies. We divide the galaxies into grid cells varying from sub-kpc to tens of kpc in size. Grid-cell measurements of low SFRs using H-alpha emission can be biased and scatter may be introduced because of non-uniform sampling of the IMF or because of stochastically varying star formation. In order to alleviate these issues, we use far-ultraviolet emission to trace SFR, and we sum up the fluxes from different bins with the same gas surface density to calculate the average $\Sigma_{SFR}$ at a given value of $\Sigma_{gas}$. We study the resulting Kennicutt-Schmidt relation in 400 pc, 1 kpc and 10 kpc scale grids in nearby massive spirals and in 400 pc scale grids in nearby faint dwarf irregulars. We find a relation with a power law slope of 1.5 in the HI-dominated regions for both kinds of galaxies. The relation is offset towards longer gas consumption timescales compared to the molecular hydrogen dominated centres of spirals, but the offset is an order-of-magnitude less than that quoted by earlier studies. Our results lead to the surprising conclusion that conversion of gas to stars is independent of metallicity in the HI dominated regions of star-forming galaxies. Our observed relations are better fit by a model of star formation based on thermal and hydrostatic equilibrium in the ISM, in which feedback driven turbulence sets the thermal pressure.

==> readme.txt <==
This file contain information regarding the paper "The spatially resolved Kennicutt-Schmidt relation in the HI dominated regions of spiral and dwarf irregular galaxies".
Authors: Sambit Roychowdhury, Mei-Ling Huang, Guinevere Kauffmann, Jing Wang, Jayaram N. Chengalur.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@mpa-garching.mpg.de
Address: Max-Planck-Institut fuer Astrophysik, 
         Karl-Schwarzschild-Str. 1, 
         85748 Garching, Germany
Tel    : +49 89 30000 2299

Comments: 11 pages, 7 figures, 5 tables

The compressed file "HIKSlaw_arXiv.tar.gz" contains the following files:

 readme.txt                        this file
 mn2e.cls                          MNRAS document class file
 mn2e.bst                          MNRAS Bibliography style file
 HIKSlaw_r4a.tex                   TEX file of the paper
 R1_ssfvcd_THINGS_1kpc_full.eps    Figure 1 in the paper                     
 R1_ssfvcd_THINGS_1kpc.eps         Figure 2 in the paper
 R1_ssfvcd_THINGS_400pc.eps
 R1_ssfvcd_FIGGS_400pc.eps         components of Figure 3 in the paper
 R1_ssfvcd_cnt_10kpc.eps
 R1_ssfvcd_bd_10kpc.eps            components of Figure 4 in the paper
 allcomp.ps                        Figure 5 in the paper
 tdepvZ400pc.ps                    Figure 6 in the paper
 th_FIGGS.ps, th_THINGS.ps,
 th_bluedisks.ps                   components of Figure 7 in the paper

